A Tale of Two Markets: Investigating the Ransomware Payments Economy

Ransomware attacks are among the most severe cyber threats. They have made headlines in recent years by threatening the operation of governments, critical infrastructure, and corporations. Collecting and analyzing ransomware data is an important step towards understanding the spread of ransomware and designing effective defense and mitigation mechanisms. We report on our experience operating Ransomwhere, an open crowdsourced ransomware payment tracker to collect information from victims of ransomware attacks. With Ransomwhere, we have gathered 13.5k ransom payments to more than 87 ransomware criminal actors with total payments of more than $101 million. Leveraging the transparent nature of Bitcoin, the cryptocurrency used for most ransomware payments, we characterize the evolving ransomware criminal structure and ransom laundering strategies. Our analysis shows that there are two parallel ransomware criminal markets: commodity ransomware and Ransomware as a Service (RaaS). We notice that there are striking differences between the two markets in the way that cryptocurrency resources are utilized, revenue per transaction, and ransom laundering efficiency. Although it is relatively easy to identify choke points in commodity ransomware payment activity, it is more difficult to do the same for RaaS.

==> cover-letter.txt <==
Dear CACM editor,

Please find submitted our manuscript on the study of ransomware market structure
during recent years: "Ransomware: A Tale of Two Markets".

Ransomware attacks have been devastating for individuals, governments, and
corporations during recent years and have made global headlines. This article takes a
data-driven and "follow the money" approach to characterize the ransomware
market and understand what makes the fight against ransomware so difficult.

We report on our experience with operating Ransomwhere, an open crowdsourced
ransomware payment tracker to collect information from victims of attacks. Then,
we analyze the ransom payments, in Bitcoin, to understand the payment handling and
laundering strategies and efficiency of ransomware criminal actors. We identify
two parallel ransomware markets, namely, commodity ransomware and Ransomware as a
Service (RaaS), with striking differences between the two markets. Our analysis
shows that although it is relatively easy to identify choke points in commodity
ransomware payment activity, it is more difficult to do the same for RaaS. RaaS
has also lowered the bar for criminal actors to deploy ransomware and is much
more efficient in hiding criminal identity, achieving higher revenues, and
laundering ransom payments.

Our work provides an analysis of the largest ransomware public dataset to date
and sheds light on the prime cyber threat today that has captured the attention
of computer scientists, practitioners, policymakers, and the general public. It is also of
great value to the broad audience of the Communication of the ACM as it provides
a state-of-the art, data-driven presentation of the ransomware ecosystem, the difficulties
in fighting against organized ransom-based cybercrime, especially in the case of
RaaS. Our article highlights the need to better secure IT systems, and argues for swift and
closer coordination with law enforcement agencies in case of a ransomware attack.

Thank you in advance for your time and consideration.

Sincerely,

Kris Oosthoek, Jack Cable, and Georgios Smaragdakis


